TextureSAM: Towards a Texture Aware Foundation Model for Segmentation

Segment Anything Models (SAM) have achieved remarkable success in object segmentation tasks across diverse datasets. However, these models are predominantly trained on large-scale semantic segmentation datasets, which introduce a bias toward object shape rather than texture cues in the image. This limitation is critical in domains such as medical imaging, material classification, and remote sensing, where texture changes define object boundaries. In this study, we investigate SAM's bias toward semantics over textures and introduce a new texture-aware foundation model, TextureSAM, which performs superior segmentation in texture-dominant scenarios. To achieve this, we employ a novel fine-tuning approach that incorporates texture augmentation techniques, incrementally modifying training images to emphasize texture features. By leveraging a novel texture-alternation of the ADE20K dataset, we guide TextureSAM to prioritize texture-defined regions, thereby mitigating the inherent shape bias present in the original SAM model. Our extensive experiments demonstrate that TextureSAM significantly outperforms SAM-2 on both natural (+0.2 mIoU) and synthetic (+0.18 mIoU) texture-based segmentation datasets. The code and texture-augmented dataset will be publicly available.

==> figs/dataset/training/cultural/classroom/ADE_frame_00000106_textured/style_indices.txt <==
Item: 629
Item: 1745
Item: 5075
Item: 4894
Item: 5590
Item: 2471
Item: 286
Item: 1982
Item: 2308
Item: 2953
Item: 55
Item: 3366
Item: 2659
Item: 722
Item: 2873
Item: 4606
Item: 4559
Item: 5003
Item: 2254
Item: 4166
Item: 2614
Item: 1346
Item: 4713
Item: 1208
Item: 4072
Item: 4273
Item: 3044
Item: 581
Item: 4338
Item: 405
Item: 1470
Item: 3190
Item: 1656
Item: 5402
Item: 3597
Item: 861
Item: 3264
Item: 5369
Item: 1108
Item: 5179
Item: 187
Item: 1848
Item: 3627
Item: 3739
Item: 2103
Item: 993
Item: 3937
Item: 2873
Item: 905
Item: 3195
Item: 3251
Item: 168
Item: 1607
Item: 2933
Item: 3415
Item: 2607
Item: 3513
Item: 1471
Item: 2366
Item: 3613
Item: 4639
Item: 1947
Item: 2051
Item: 4361
Item: 630
Item: 3970
Item: 3740
Item: 1721
Item: 3941
Item: 2727
Item: 1321
Item: 4466
Item: 1066
Item: 4278
Item: 5189
Item: 1852
Item: 434
Item: 5304
Item: 1268
Item: 4979
Item: 2430
Item: 4885
Item: 491
Item: 5128
Item: 733
Item: 5546
Item: 4168
Item: 5490
Item: 292
Item: 3113
Item: 11
Item: 1138
Item: 4741
Item: 2264
Item: 234
Item: 4311
Item: 5306

==> figs/dataset/training/home_or_hotel/hotel_room/ADE_train_00009539_textured/style_indices.txt <==
Item: 1950
Item: 2592
Item: 4837
Item: 70
Item: 285
Item: 5060
Item: 5165
Item: 5491
Item: 2442
Item: 676
Item: 2359
Item: 5284
Item: 2231
Item: 2060
Item: 4253
Item: 3441

==> figs/dataset/training/nature_landscape/cliff/ADE_frame_00000109_textured/style_indices.txt <==
Item: 1387
Item: 526
Item: 2308
Item: 3887
Item: 2935
Item: 1028
Item: 3185
Item: 1089
Item: 3408
Item: 4854
Item: 1801
Item: 108
Item: 391
Item: 1930
Item: 1279
Item: 5143
Item: 5374
Item: 4250
Item: 4774
Item: 2279

==> figs/dataset/training/urban/city/ADE_train_00005597_textured/style_indices.txt <==
Item: 463
Item: 3921
Item: 4339
Item: 3064
Item: 5265
Item: 4571
Item: 563
Item: 605
Item: 4246
Item: 4535
Item: 269
Item: 1366
Item: 1133
Item: 4125
Item: 4942
Item: 1799
Item: 3171
Item: 3632
Item: 740
Item: 5503
Item: 2520
Item: 2856
Item: 3558
Item: 1664
Item: 2081
Item: 1055
Item: 2386
Item: 3246
Item: 2673
Item: 929
Item: 4879
Item: 1298
Item: 5636
Item: 3402
Item: 3779
Item: 1936
Item: 4069
Item: 2896
Item: 4720
Item: 5311
Item: 2478
Item: 5109
Item: 97
Item: 2251
Item: 1518
Item: 144
Item: 1864

==> figs/dataset/training/workspace/cleanroom/ADE_train_00005649_textured/style_indices.txt <==
Item: 4139
Item: 1867
Item: 2471
Item: 4283
Item: 3394
Item: 1783
Item: 5330
Item: 2912
Item: 811
Item: 5257
Item: 5456
Item: 1599
Item: 3785
Item: 2592
Item: 3594
Item: 4044
Item: 3844
Item: 2271
Item: 1418
Item: 3715
Item: 403
Item: 4827
